Spatial metallicity distribution statistics at $\lesssim 100$ pc scales in the AMUSING++ nearby galaxy sample

We analyse the spatial statistics of the 2D gas-phase oxygen abundance distributions in a sample of 219 local galaxies. We introduce a new adaptive binning technique to enhance the signal-to-noise ratio of weak lines, which we use to produce well-filled metallicity maps for these galaxies. We show that the two-point correlation functions computed from the metallicity distributions after removing radial gradients are in most cases well described by a simple injection-diffusion model. Fitting the data to this model yields the correlation length $l_{\rm corr}$, which describes the characteristic interstellar medium mixing length scale. We find typical correlation lengths $l_{\rm corr} \sim 1$ kpc, with a strong correlation between $l_{\rm corr}$ and stellar mass, star formation rate, and effective radius, a weak correlation with Hubble type, and significantly elevated values of $l_{\rm corr}$ in interacting or merging galaxies. We show that the trend with star formation rate can be reproduced by a simple transport+feedback model of interstellar medium turbulence at high star formation rate, and plausibly also at low star formation rate if dwarf galaxy winds have large mass-loading factors. We also report the first measurements of the injection width that describes the initial radii over which supernova remnants deposit metals. Inside this radius the metallicity correlation function is not purely the product of a competition between injection and diffusion. We show that this size scale is generally smaller than 60 pc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
